[Ne v] emission from a faint epoch of reionization-era galaxy: evidence for a narrow-line intermediate mass black hole

Here we present high spectral resolution $\textit{JWST}$ NIRSpec observations of GN42437, a low-mass (log(M$_\ast/M_\odot)=7.9$), compact ($r_e < 500$pc), extreme starburst galaxy at $z=5.59$ with 13 emission line detections. GN42437 has a low-metallicity (5-10% Z$_\odot$) and its rest-frame H$\alpha$ equivalent width suggests nearly all of the observed stellar mass formed within the last 3 Myr. GN42437 has an extraordinary 7$\sigma$ significant [Ne V] 3427 $\mathring{\rm A}$ detection. The [Ne V] line has a rest-frame equivalent width of $11\pm2\mathring{\rm A}$, [Ne V]/H$\alpha =0.04\pm0.007$, [Ne V]/[Ne III] 3870$\mathring{\rm A} = 0.26\pm0.04$, and [Ne V]/He II 4687 $\mathring{\rm A} = 1.2\pm0.5$. Ionization from massive stars, shocks, or high-mass X-ray binaries cannot simultaneously produce these [Ne V] and low-ionization line ratios. Reproducing the complete nebular structure requires both massive stars and accretion onto a black hole. We do not detect broad lines nor do the traditional diagnostics indicate that GN42437 has an accreting black hole. Thus, the very-high-ionization emission lines powerfully diagnose faint narrow-line black holes at high-redshift. We approximate the black hole mass in a variety of ways as log(M$_{\rm BH}/M_\odot) \sim 5-7$. This black hole mass is consistent with local relations between the black hole mass and the observed velocity dispersion, but significantly more massive than the stellar mass would predict. Very-high-ionization emission lines may reveal samples to probe the formation and growth of the first black holes in the universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
